A search for Galactic post-asymptotic giant branch stars in Gaia DR3

Context. When low and intermediate-mass stars leave the Asymptotic Giant Branch (AGB) phase, and before they reach the Planetary Nebulae stage, they enter a very brief and rather puzzling stellar evolutionary stage named post-AGB. Aims. To provide a reliable catalogue of galactic post-AGB stars together with their physical and evolutionary properties obtained through Gaia DR3 astrometry and photometry. Methods. We started by identifying post-AGB stars or possible candidates from the bibliography with their Gaia DR3 counterpart sources. Using the available photometry, interstellar extinction, literature spectroscopically derived temperatures or spectral types and parallax-derived distances from Gaia DR3, we fitted their Spectral Energy Distributions and we estimated their luminosities and circumstellar extinctions. When compared to models, luminosity values allowed us to disclose objects that are likely post-AGB stars from other target types. Their position on the HR diagram allows direct comparison with updated post-AGB evolutionary tracks and an estimation of their masses and evolutionary ages. Results. We obtained a sample of 69 reliable post-AGB candidates that meet our classification criteria, providing their coordinates, distances, effective temperature, total extinction, luminosity, mass, and evolutionary age. In addition, similar data for other stellar objects in our initial compilation, such as supergiant stars or young stellar objects, is provided. Conclusions. We have filtered out the data that have the best precision in parallaxes and distances to obtain more accurate luminosities, which allows us to classify with confidence the objects of the sample among different stellar phases. This allows us to provide a small but reliable sample of post-AGB objects. Derived mean evolutionary time and average mass values are in agreement with theoretical expectations.

==> images/IRAS_13421-6125.bfit.phot.dat <==
# Object photometry (observed + model)
#
# Object = IRAS_13421-6125 
# RA = 206.39202 deg
# DEC = -61.667725 deg
# Av = 5.471499955654145 
# D (pc) = 3644.96997 pc
# Model = Kurucz ODFNEW /NOVER, alpha: 0.4 (2003) 
# Teff = 4500 K
# logg = 1 
# Meta. = -2 
# Chi2 = 938.11180079142 
# Md = 1.6543410247125E-20 
# Ftot = 4.0592217677703E-10 erg/cm2/s
# Ferr = 6.9811290442271E-13 erg/cm2/s
# Fobs/Ftot = 0.71963300233454 
# Nfit = 78 
# e_Teff = 125 K
# e_logg = 0.25 
# e_Meta. = 0.25 
# Teff_min = 4375 K
# Teff_max = 4625 K
# logg_min = 0.75 
# logg_max = 1.25 
# Meta_min = -2.25 
# Meta_max = -1.75 
# Vgf = 36.532259447302 
# Vgfb = 9.4071341742364 
# Rad1 = 20.794006317507 
# eRad1 = 2.9861845613361 
# Rad2 = 21.360732693062 
# eRad2 = 3.3062509887357 
# M1 = 0.15769165669501 
# eM1 = 0.1014463166335 
# M2 = 0.16640434550739 
# eM2 = 0.10876254188343 
# Lbol = 168.56834540816 Lsun
# Lberr = 48.705415233868 Lsun
#
#                   FilterID         Wavelength               Obs.Flux              Obs.Error                   Flux                  Error                FluxMod    Fitted    Excess    FitExc    UpLim 
#                      (---)                (A)          (erg/s/cm2/A)          (erg/s/cm2/A)          (erg/s/cm2/A)          (erg/s/cm2/A)          (erg/s/cm2/A)     (---)     (---)     (---)    (---) 
#=========================================================================================================================================================================================================
              OAJ/JPAS.J0430    4306.2623035432     9.940274051087E-18    6.4958905022403E-18    7.9939157324199E-15    5.2239607293581E-15    1.7956828297091E-14         1         0       ---      --- 
              OAJ/JPAS.J0440    4413.4199538407    2.0489876359733E-17     6.461531393023E-18    1.4034519220663E-14    4.4258191185824E-15    2.1745298011118E-14         1         0       ---      --- 
              OAJ/JPAS.J0460     4608.516877992    2.5909747813072E-17    6.9344912719947E-18     1.327672650072E-14    3.5533863433998E-15    2.7380711543897E-14         1         0       ---      --- 
     Paranal/OmegaCAM.g_SDSS    4678.6939034989    5.8407646089032E-17    1.0759086016118E-18    2.6120291448711E-14    4.8115354971569E-16    2.7311850653824E-14         1         0       ---      --- 
              OAJ/JPAS.J0470    4704.3977297959    2.2579743942806E-17    7.1853820415593E-18    1.0191318073173E-14    3.2431064784561E-15    2.8988276230467E-14         1         0       ---      --- 
              OAJ/JPAS.gSDSS    4728.5158658794    4.9295062670476E-17    1.0652093725965E-18    2.0466384061808E-14    4.4225492259805E-16    2.7966032301666E-14         1         0       ---      --- 
             OAJ/JPLUS.gSDSS    4748.4692550653    5.2445070636218E-17    1.0698240503365E-18    2.1150765572223E-14    4.3145327897733E-16    2.8220960401238E-14         1         0       ---      --- 
              OAJ/JPAS.J0480    4802.5428525604    5.1337728873135E-17    7.5797861940267E-18    2.0192329960922E-14    2.9813072612007E-15     2.986813096813E-14         1         0       ---      --- 
              OAJ/JPAS.J0490    4911.1470118464    3.8885011618582E-17    6.9982004015535E-18    1.3389466516113E-14    2.4097246226582E-15    3.0570960961974E-14         1         0       ---      --- 
              OAJ/JPAS.J0500    5005.2957586268    5.7588380594288E-17    7.0727558558405E-18     1.733412301987E-14    2.1289020255383E-15    3.1309001998324E-14         1         0       ---      --- 
              OAJ/JPAS.J0510    5101.5323502943    4.8893614665154E-17     7.526705230088E-18    1.2921342824697E-14    1.9891173783009E-15    3.1760602393879E-14         1         0       ---      --- 
             OAJ/JPLUS.J0515    5139.6748680858     5.502830703058E-17    5.0408696662679E-18    1.3802849633445E-14    1.2644104421861E-15    3.1823308647534E-14         1         0       ---      --- 
              OAJ/JPAS.J0520     5207.863237937    7.1543611101241E-17    7.7874734467034E-18    1.6381924599134E-14    1.7831613593158E-15     3.194297237927E-14         1         0       ---      --- 
              OAJ/JPAS.J0530    5303.5181405927    1.1744399829894E-16    7.7828513574568E-18    2.3615631893065E-14    1.5649752681981E-15    3.3381415829536E-14         1         0       ---      --- 
              OAJ/JPAS.J0540    5396.8524565363    1.1447133483806E-16    7.9159606167256E-18    2.0305203714798E-14    1.4041523421415E-15    3.4084098420499E-14         1         0       ---      --- 
           Generic/Johnson.V    5467.5739972259            1.87364E-16            1.40381E-18    2.9176025570087E-14    2.1859907162285E-16    3.4333977370137E-14         1         0       ---      --- 
              OAJ/JPAS.J0550    5501.6351547916    1.4877985141436E-16    8.2961852492999E-18    2.3150000446214E-14    1.2908783709447E-15    3.4913343234482E-14         1         0       ---      --- 
              OAJ/JPAS.J0560    5604.0821910015    2.0799026062251E-16    7.9348972133891E-18    2.8981835782897E-14    1.1056666177749E-15    3.5473009226492E-14         1         0       ---      --- 
              OAJ/JPAS.J0570    5709.6793051029    2.2838134132833E-16    8.2314869700375E-18    2.8882714171168E-14    1.0410118618994E-15    3.5975033476177E-14         1         0       ---      --- 
           HST/ACS_WFC.F606W    5809.2597751466            3.89374E-16            1.29165E-18    4.0994210145469E-14    1.3598794869302E-16    3.5039175605033E-14         1         0       ---      --- 
              OAJ/JPAS.J0580    5811.1913547963    2.5475358403037E-16     7.887959875804E-18    2.9536259900217E-14    9.1453407362644E-16    3.6318214865776E-14         1         0       ---      --- 
              OAJ/JPAS.J0590    5919.7029211705    3.0878260693589E-16    7.1838602356838E-18    3.2559697196866E-14    7.5750482288996E-16    3.6393526849355E-14         1         0       ---      --- 
              OAJ/JPAS.J0600    6009.7573927708    3.5220407442363E-16    7.2559376020575E-18     3.421312627179E-14    7.0484224183288E-16    3.6634987458501E-14         1         0       ---      --- 
              OAJ/JPAS.J0610    6117.1890380861    3.8253582298632E-16    7.0979750258079E-18    3.3641556911005E-14    6.2422109626095E-16    3.6402004129639E-14         1         0       ---      --- 
                SLOAN/SDSS.r    6141.1230039377    4.2239033163869E-16     1.755110684329E-18    3.5215124732278E-14    1.4632541760086E-16     3.623165982124E-14         1         0       ---      --- 
              OAJ/JPAS.rSDSS    6194.1925755067    4.7506912392317E-16    1.3826169482796E-18     3.716020096989E-14    1.0814915361823E-16    3.6109178572372E-14         1         0       ---      --- 
             OAJ/JPLUS.rSDSS    6206.1114569069    4.8003760444921E-16    1.3255597239518E-18    3.7165978987567E-14    1.0262888655085E-16    3.6128601511271E-14         1         0       ---      --- 
              OAJ/JPAS.J0620    6208.7900124664    4.0702427225974E-16    6.6711034894679E-18    3.2900853232553E-14    5.3924301759108E-16    3.6257503764375E-14         1         0       ---      --- 
     Paranal/OmegaCAM.r_SDSS    6241.2920708699    4.6296276281519E-16    4.2652654899644E-18    3.4900897882242E-14    3.2154118486916E-16    3.6170989281611E-14         1         0       ---      --- 
              OAJ/JPAS.J0630    6312.3060167198    4.5481135225859E-16    6.2693281623555E-18    3.3458006104314E-14    4.6120049309318E-16    3.6387210562519E-14         1         0       ---      --- 
              OAJ/JPAS.J0640    6410.2074493165     5.009570669926E-16    8.1853694723105E-18    3.3718429218163E-14    5.5094102740882E-16    3.6353872331921E-14         1         0       ---      --- 
              OAJ/JPAS.J0650     6503.429262417    5.3283056814831E-16    7.2775507667107E-18     3.280657796266E-14    4.4808153074817E-16    3.6059059937125E-14         1         0       ---      --- 
     Paranal/OmegaCAM.Halpha    6590.6329251643    6.3115004727734E-16    5.8131067612132E-18     3.602939340321E-14     3.318429766394E-16    3.5999600695007E-14         1         0       ---      --- 
             OAJ/JPLUS.J0660    6606.6654755013    5.8392359251625E-16    7.5599808488262E-18    3.2860562799178E-14    4.2544132250749E-16    3.6068976238195E-14         1         0       ---      --- 
              OAJ/JPAS.J0660    6610.5517765764    5.8688950119936E-16    7.4191496671512E-18    3.2913855532176E-14    4.1607972168045E-16    3.6067297110955E-14         1         0       ---      --- 
           Generic/Johnson.R    6695.8342495754            6.19092E-16            1.42059E-18    2.8678133174169E-14    6.5805840175438E-17    3.4969673869659E-14         1         0       ---      --- 
              OAJ/JPAS.J0670    6712.7832157855    6.5236954473633E-16    7.6569187299009E-18    3.3189637616037E-14    3.8954969610602E-16    3.6185198365113E-14         1         0       ---      --- 
              OAJ/JPAS.J0680    6810.4579506199    7.1227438224099E-16    7.9231255013032E-18     3.322200514509E-14    3.6955156991794E-16    3.6020580722748E-14         1         0       ---      --- 
              OAJ/JPAS.J0690    6915.8073644896    7.6307028262109E-16    8.1886353472113E-18    3.2612935779701E-14    3.4997489062826E-16    3.5811240592478E-14         1         0       ---      --- 
              OAJ/JPAS.J0700    7008.0883119069    8.1820512320217E-16    8.5030079440022E-18    3.2565917817488E-14    3.3843378641055E-16     3.556652348559E-14         1         0       ---      --- 
              OAJ/JPAS.J0710    7121.4547746871    8.3185003986555E-16    8.9026317577043E-18    3.0538929143866E-14    3.2683395733972E-16    3.5198337716103E-14         1         0       ---      --- 
              OAJ/JPAS.J0720    7211.6499280237    8.9562923631995E-16    9.2415949061205E-18    3.0951007073558E-14    3.1936950884451E-16    3.4890468770761E-14         1         0       ---      --- 
              OAJ/JPAS.J0730    7311.7554872027    9.6254597138871E-16    9.6369741315622E-18    3.1215274394227E-14    3.1252615541341E-16    3.4666471911117E-14         1         0       ---      --- 
              OAJ/JPAS.J0740    7415.6519453299     1.034624478092E-15    1.0054167157397E-17    3.1497241604266E-14    3.0608064934846E-16     3.431544272792E-14         1         0       ---      --- 
                SLOAN/SDSS.i     7457.889035897     1.159933665409E-15    2.2362199009571E-18    3.3794695228803E-14    6.5152320577558E-17    3.3938168896615E-14         1         0       ---      --- 
              OAJ/JPAS.J0750    7501.4510585561    1.1009460222875E-15    1.0967545202051E-17    3.1851295565369E-14    3.1730031880332E-16    3.4101551810044E-14         1         0       ---      --- 
              OAJ/JPAS.J0760     7599.057477555    1.1386676989205E-15     1.029539742375E-17    3.1100355286067E-14    2.8119750651875E-16    3.3786862920289E-14         1         0       ---      --- 
             OAJ/JPLUS.iSDSS    7613.8616555141    1.2493686198672E-15    1.4084983661601E-18    3.2995170967921E-14    3.7197704232743E-17     3.332440710784E-14         1         0       ---      --- 
              OAJ/JPAS.iSDSS    7613.8616555141    1.2493686198672E-15    1.4084983661601E-18    3.2995170967921E-14    3.7197704232743E-17     3.332440710784E-14         1         0       ---      --- 
              GAIA/GAIA3.Grp    7619.9599926215    1.4916580338955E-15    5.4199085541488E-18    3.6824671712387E-14    1.3380168153988E-16    3.2185944731467E-14         1         0       ---      --- 
              OAJ/JPAS.J0770    7720.0874816416    1.2129452748418E-15    1.2009645512809E-17    3.0826598882525E-14    3.0522112796306E-16    3.3307184943493E-14         1         0       ---      --- 
              OAJ/JPAS.J0780    7807.8806331801    1.3313917263311E-15    1.2349750845927E-17     3.210191116065E-14    2.9777156990798E-16    3.3077053434743E-14         1         0       ---      --- 
               DENIS/DENIS.I    7861.7155843998    1.2906930559839E-15    4.7550889445431E-17    2.9474634588479E-14     1.085885667598E-15    3.2458219603175E-14         1         0       ---      --- 
              OAJ/JPAS.J0790    7907.9881237266    1.4114955052736E-15    1.2644353788554E-17    3.2010435437796E-14    2.8675349591192E-16    3.2678410926595E-14         1         0       ---      --- 
           HST/ACS_WFC.F814W    7973.3899476156            1.62434E-15             2.1113E-18    3.3800023834998E-14    4.3932914490089E-17    3.1637361555491E-14         1         0       ---      --- 
              OAJ/JPAS.J0800    8006.6746804971    1.4554935465061E-15    1.2794015533929E-17    3.1035748650781E-14    2.7280907654889E-16    3.2308950385709E-14         1         0       ---      --- 
              OAJ/JPAS.J0810    8113.9179278543    1.5349302580391E-15    1.2828194703812E-17    3.0575177878961E-14    2.5553234935643E-16    3.1926076368129E-14         1         0       ---      --- 
              OAJ/JPAS.J0820    8216.3576548516    1.5888911990182E-15     1.334434623829E-17    2.9671852085719E-14    2.4919986214778E-16     3.151602139885E-14         1         0       ---      --- 
              OAJ/JPAS.J0830    8318.5143468159    1.6554894155073E-15    1.3435005893977E-17    2.9060579127937E-14    2.3583905050011E-16     3.111312899222E-14         1         0       ---      --- 
              OAJ/JPAS.J0840    8410.5207238255    1.7259220003682E-15    1.4354731263817E-17    2.8751181676232E-14    2.3912754249117E-16    3.0677025956548E-14         1         0       ---      --- 
              OAJ/JPAS.J0850    8509.0266517668    1.7690503206047E-15    1.5475374524332E-17    2.8017549617747E-14    2.4509312626024E-16      2.96719100315E-14         1         0       ---      --- 
           Generic/Johnson.I    8568.8882978854            1.48344E-15            2.09066E-18    2.1973739693215E-14    3.0968302477361E-17    2.9332331155604E-14         1         0       ---      --- 
              OAJ/JPAS.J0860    8597.5682158949    1.8870020204382E-15    1.6259491850123E-17    2.8671434910315E-14    2.4704952999857E-16    2.9357934778315E-14         1         0       ---      --- 
             OAJ/JPLUS.J0861    8610.1592120902    1.9721765580946E-15      5.72165466834E-18    2.9804717330106E-14    8.6469083789899E-17    2.9599263728813E-14         1         0       ---      --- 
              OAJ/JPAS.J0870    8708.8922730889    2.1592124484676E-15    1.7651494840021E-17    3.1293498869015E-14    2.5582338329174E-16    2.9233606398732E-14         1         0       ---      --- 
              OAJ/JPAS.J0880    8818.3733989778    2.3516698209091E-15    1.9231100538731E-17    3.2609487813579E-14    2.6666853190174E-16    2.9193019374749E-14         1         0       ---      --- 
              OAJ/JPAS.J0890    8912.6609842356    2.5152099895777E-15    2.0115674463422E-17    3.3640844845097E-14    2.6904643603618E-16    2.8908307234653E-14         1         0       ---      --- 
                SLOAN/SDSS.z    8922.7797236408    2.3662051169724E-15    3.2801172668817E-18    3.1195248468662E-14    4.3243957344513E-17    2.8458517290394E-14         1         0       ---      --- 
             OAJ/JPLUS.zSDSS    8940.2846866585    2.4621212040811E-15    3.7371085603745E-18    3.2228340641525E-14    4.8917497440204E-17    2.8400125010315E-14         1         0       ---      --- 
              OAJ/JPAS.J0900    9001.8692135253    2.6704035501026E-15    2.1388479524033E-17    3.4422300063486E-14    2.7570389503478E-16    2.8537877521678E-14         1         0       ---      --- 
              OAJ/JPAS.J0910    9097.4974261978    2.6377977764792E-15    2.3448439547888E-17    3.2756497304075E-14    2.9118560705603E-16    2.8181599513674E-14         1         0       ---      --- 
              OAJ/JPAS.J1007    9572.9355191312    3.0578610945349E-15    1.0764789634702E-17     3.089420879608E-14    1.0875891622897E-16    2.6298316699503E-14         1         0       ---      --- 
            PAN-STARRS/PS1.y     9613.603597131    2.9714985329895E-15    7.5098483611148E-18    2.9562488398233E-14    7.4713079136066E-17    2.6131908684324E-14         1         0       ---      --- 
               DENIS/DENIS.J    12207.176099963    6.2161855241376E-15    4.5802547594127E-16    2.9354291321073E-14    2.1629041155618E-15    1.8388690101815E-14         1         0       ---      --- 
               2MASS/2MASS.J              12350    4.8373283004609E-15    1.1583894435942E-16     2.253226463141E-14     5.395775491775E-16    1.8305330339487E-14         1         0       ---      --- 
               2MASS/2MASS.H              16620    5.2508536006121E-15    1.0639672759112E-16    1.3854857457349E-14    2.8073749657228E-16    1.2115304467401E-14         1         0       ---      --- 
              DENIS/DENIS.Ks    21463.547987698    3.4435675303255E-15    2.2201500333728E-16    6.4745552300653E-15    4.1743000198242E-16    4.9392075080202E-15         1         0       ---      --- 
              2MASS/2MASS.Ks              21590    2.9224566270088E-15    6.1908686591303E-17    5.4852761021729E-15    1.1619889785114E-16    4.9061692405875E-15         1         0       ---      --- 
             Spitzer/IRAC.I1    35074.833471487    6.6453002071889E-15    7.4665199247623E-16    9.3369306651781E-15     1.049077944925E-15    8.0900035244503E-16         0         1         1      --- 
             Spitzer/IRAC.I2    44365.562894624     2.103402517493E-14    1.6129639869841E-15    2.7341946922432E-14    2.0966778994102E-15    3.1923605614969E-16         0         1       ---      --- 
             Spitzer/IRAC.I3     56280.61670395    3.9022612599888E-14    1.2758302639983E-15    4.7639754504448E-14     1.557564614892E-15    1.2922805194097E-16         0         1       ---      --- 
                   MSX/MSX.A    79512.253894613    3.3852438373995E-14    1.3879499733338E-15    4.4229950953148E-14    1.8134279890791E-15    3.0508856648189E-17         0         1       ---      --- 
               AKARI/IRC.S9W    82281.469131661    2.6298437948084E-14    6.1107668577801E-15    3.6595296425371E-14     8.503369096988E-15    2.6100323086652E-17         0         1       ---      --- 
              IRAS/IRAS.12mu    101639.67691149     4.411006920501E-14    3.0877048443507E-15    5.7212125856189E-14    4.0048488099332E-15    1.1219743286005E-17         0         1       ---      --- 
                   MSX/MSX.C    120723.41318719    3.0053005272283E-14    1.5026502636141E-15    3.5881258824121E-14     1.794062941206E-15    6.7944833127918E-18         0         1       ---      --- 
                   MSX/MSX.D    145915.34220089     3.152629104277E-14     1.923103753609E-15    3.5070053783191E-14    2.1392732807747E-15     3.218881371321E-18         0         1       ---      --- 
              AKARI/IRC.L18W    176079.23465563    1.2115894700763E-14    1.8468762073789E-15    1.3863390492928E-14    2.1132542571023E-15    1.3096001080265E-18         0         1       ---      --- 
                   MSX/MSX.E    210177.06231711    1.4957591149246E-14    8.9745546895476E-16    1.6616035517119E-14    9.9696213102717E-16    7.3061591138784E-19         0         1       ---      --- 
              IRAS/IRAS.25mu    217351.97089972    1.9799222294506E-14    1.1879533376703E-15    2.1656586108547E-14    1.2993951665127E-15    5.8514385084446E-19         0         1       ---      --- 
              IRAS/IRAS.60mu    521374.18165445    1.5329799009172E-15    2.6060658315592E-16    1.5553794516007E-15    2.6441450677212E-16    1.5937876334656E-20         0         1       ---      --- 
